The post-common-envelope binary nucleus of the planetary nebula IC~4776: Neither an anomalously long orbital period nor a Wolf-Rayet binary

The orbital period distribution of close binary stars consisting of a white dwarf and a main-sequence star (WDMS) is a powerful observational constraint on population synthesis models of the poorly understood common-envelope (CE) interaction. Models have often struggled to reproduce the small number of post-CE WDMS binaries with anomalously long orbital periods greater than $\sim$4 d, though recent studies suggest that in longer period systems recombination energy may help contribute to the efficient ejection of the CE. Planetary nebulae (PNe) are an emerging source of rare long period post-CE binaries which can act as powerful complementary constraints on population synthesis models to more traditional post-CE binary populations. A tentative 9.0 d orbital period was recently proposed for the central star of the PN IC~4776, potentially one of the longest periods observed in post-CE WDMS binaries. Here we present SALT HRS observations of IC~4776 that rule out a 9.0 d orbital period, as well as the previously suggested Wolf-Rayet classification of the primary. The SALT HRS data establish a 3.11 d orbital period and rule out Of and Wolf-Rayet primary spectral types. Assuming a mass of 0.6 $M_\odot$ for the primary and an orbital inclination matching the nebula orientation, we find a companion mass of $0.22\pm0.03$ $M_\odot$, most likely corresponding to an M4V companion. The orbital period of IC~4776 is still consistent with findings of abundance discrepancy factor (ADF) studies of post-CE PNe, but any trends in the ADF distribution derived from the sample remain significantly biased by selection effects.

==> abstract.txt <==
 The orbital period distribution of close binary stars consisting of a white dwarf and a main-sequence star (WDMS) is a powerful observational constraint on population synthesis models of the poorly understood common-envelope (CE) interaction. Models have often struggled to reproduce the small number of post-CE WDMS binaries with anomalously long orbital periods greater than $\sim$4 d, though recent studies suggest that in longer period systems recombination energy may help contribute to the efficient ejection of the CE. Planetary nebulae (PNe) are an emerging source of rare long period post-CE binaries which can act as powerful complementary constraints on population synthesis models to more traditional post-CE binary populations. A tentative 9.0 d orbital period was recently proposed for the central star of the PN IC~4776, potentially one of the longest periods observed in post-CE WDMS binaries. Here we present SALT HRS observations of IC~4776 that rule out a 9.0 d orbital period, as well as the previously suggested Wolf-Rayet classification of the primary. The SALT HRS data establish a 3.11 d orbital period and \textbf{rule out Of and Wolf-Rayet spectral types for the primary}. Assuming a mass of 0.6 $M_\odot$ for the primary and an orbital inclination matching the nebula orientation, we find a companion mass of $0.22\pm0.03$ $M_\odot$ \textbf{most likely corresponding to an M4V companion}. The orbital period of IC~4776 is still consistent with findings of abundance discrepancy factor (ADF) studies of post-CE PNe, but any trends in the ADF distribution derived from the sample remain significantly biased by selection effects.

